Embracing the Dark Knowledge: Domain Generalization Using Regularized Knowledge Distillation

Though convolutional neural networks are widely used in different tasks, lack of generalization capability in the absence of sufficient and representative data is one of the challenges that hinder their practical application. In this paper, we propose a simple, effective, and plug-and-play training strategy named Knowledge Distillation for Domain Generalization (KDDG) which is built upon a knowledge distillation framework with the gradient filter as a novel regularization term. We find that both the ``richer dark knowledge" from the teacher network, as well as the gradient filter we proposed, can reduce the difficulty of learning the mapping which further improves the generalization ability of the model. We also conduct experiments extensively to show that our framework can significantly improve the generalization capability of deep neural networks in different tasks including image classification, segmentation, reinforcement learning by comparing our method with existing state-of-the-art domain generalization techniques. Last but not the least, we propose to adopt two metrics to analyze our proposed method in order to better understand how our proposed method benefits the generalization capability of deep neural networks.

==> samples/latex/figure/supplementary/hist.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}
\centering
\begin{axis}[%
width=2.53in,
height=1.436in,
x tick label style={
                /pgf/number format/.cd,
                    % using `fixed relative' would normally work ...
                    fixed relative,
                    precision=2,
                    % ... but `zerofill' is ignored for the `fixed relative'
                    % key, so here it will not give the desired result
                    zerofill,
                /tikz/.cd,
            },
at={(0.in,0.in)},
scale only axis,
xmin=-0.05,
xmax=1.05,
xlabel style={font=\color{white!15!black}},
xlabel={confidence},
ymin=0,
ymax=5000,
ylabel style={font=\color{white!15!black}},
ylabel={number of samples},
axis background/.style={fill=white}
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.6, draw=black, area legend] table[row sep=crcr] {%
x	y\\
0	0\\
0.01	0\\
0.02	0\\
0.03	0\\
0.04	0\\
0.05	0\\
0.06	0\\
0.07	0\\
0.08	0\\
0.09	0\\
0.1	0\\
0.11	0\\
0.12	0\\
0.13	0\\
0.14	0\\
0.15	0\\
0.16	0\\
0.17	0\\
0.18	0\\
0.19	0\\
0.2	0\\
0.21	0\\
0.22	0\\
0.23	0\\
0.24	0\\
0.25	0\\
0.26	0\\
0.27	0\\
0.28	0\\
0.29	0\\
0.3	0\\
0.31	0\\
0.32	0\\
0.33	0\\
0.34	0\\
0.35	1\\
0.36	0\\
0.37	0\\
0.38	1\\
0.39	1\\
0.4	0\\
0.41	0\\
0.42	2\\
0.43	0\\
0.44	1\\
0.45	1\\
0.46	1\\
0.47	0\\
0.48	2\\
0.49	2\\
0.5	0\\
0.51	6\\
0.52	2\\
0.53	0\\
0.54	6\\
0.55	1\\
0.56	5\\
0.57	2\\
0.58	0\\
0.59	4\\
0.6	3\\
0.61	1\\
0.62	2\\
0.63	1\\
0.64	1\\
0.65	2\\
0.66	3\\
0.67	0\\
0.68	5\\
0.69	1\\
0.7	7\\
0.71	4\\
0.72	5\\
0.73	6\\
0.74	2\\
0.75	6\\
0.76	3\\
0.77	2\\
0.78	5\\
0.79	2\\
0.8	7\\
0.81	3\\
0.82	8\\
0.83	8\\
0.84	5\\
0.85	10\\
0.86	8\\
0.87	11\\
0.88	12\\
0.89	16\\
0.9	13\\
0.91	19\\
0.92	20\\
0.93	26\\
0.94	30\\
0.95	52\\
0.96	76\\
0.97	121\\
0.98	252\\
0.99	4644\\
1	4644\\
};
\end{axis}

\begin{axis}[%
width=2.53in,
height=1.436in,
at={(0in,1.8in)},
scale only axis,
xmin=0.9895,
xmax=1.0005,
xlabel style={font=\color{white!15!black}},
xlabel={confidence},
ymin=0,
ymax=3000,
ylabel style={font=\color{white!15!black}},
ylabel={number of samples},
axis background/.style={fill=white},
title={}
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.6, draw=black, area legend] table[row sep=crcr] {%
x	y\\
0.99	32\\
0.9905	23\\
0.991	29\\
0.9915	28\\
0.992	37\\
0.9925	27\\
0.993	39\\
0.9935	53\\
0.994	51\\
0.9945	51\\
0.995	56\\
0.9955	63\\
0.996	78\\
0.9965	97\\
0.997	136\\
0.9975	128\\
0.998	180\\
0.9985	288\\
0.999	481\\
0.9995	2767\\
1	2767\\
};
\end{axis}

\begin{axis}[%
width=10.396in,
height=2.781in,
at={(0in,0in)},
scale only axis,
xmin=0,
xmax=1,
ymin=0,
ymax=1,
axis line style={draw=none},
ticks=none,
axis x line*=bottom,
axis y line*=left
]
\end{axis}
\end{tikzpicture}%
